Improving Neural Biasing for Contextual Speech Recognition by Early Context Injection and Text Perturbation

Existing research suggests that automatic speech recognition (ASR) models can benefit from additional contexts (e.g., contact lists, user specified vocabulary). Rare words and named entities can be better recognized with contexts. In this work, we propose two simple yet effective techniques to improve context-aware ASR models. First, we inject contexts into the encoders at an early stage instead of merely at their last layers. Second, to enforce the model to leverage the contexts during training, we perturb the reference transcription with alternative spellings so that the model learns to rely on the contexts to make correct predictions. On LibriSpeech, our techniques together reduce the rare word error rate by 60% and 25% relatively compared to no biasing and shallow fusion, making the new state-of-the-art performance. On SPGISpeech and a real-world dataset ConEC, our techniques also yield good improvements over the baselines.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to Interspeech 2024.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

Interspeech2024.cls - defines the Interspeech2024 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.


==> plan.txt <==
####################
Section 1: Introduction
####################

Introduction

Related work

General describe of neural biasing

General describe the problem

Describe contributions

####################
Section 2: Neural Adapters
####################

Transducer models

####################
Section 3: Proposed Approaches
####################



####################
Section 4: Experiments
####################

Librispeech
Spgispeech
ConEC

Table1:
Overall performance
Shinji's paper
+early
++text perturbation

Alation studies

Table2:
Impact of early context injection
early layer2
early layer3
early layer4
early layer34
early 3 only

Impact of text perturbation (+early)
perturb prob=0.1
perturb prob=0.2
perturb prob=0.3

Some oracle results:
no distractors

upsampling?

####################
Section 5: Conclusions
####################



